gen2Out: Detecting and Ranking Generalized Anomalies

In a cloud of m-dimensional data points, how would we spot, as well as rank, both single-point- as well as group- anomalies? We are the first to generalize anomaly detection in two dimensions: The first dimension is that we handle both point-anomalies, as well as group-anomalies, under a unified view -- we shall refer to them as generalized anomalies. The second dimension is that gen2Out not only detects, but also ranks, anomalies in suspiciousness order. Detection, and ranking, of anomalies has numerous applications: For example, in EEG recordings of an epileptic patient, an anomaly may indicate a seizure; in computer network traffic data, it may signify a power failure, or a DoS/DDoS attack. We start by setting some reasonable axioms; surprisingly, none of the earlier methods pass all the axioms. Our main contribution is the gen2Out algorithm, that has the following desirable properties: (a) Principled and Sound anomaly scoring that obeys the axioms for detectors, (b) Doubly-general in that it detects, as well as ranks generalized anomaly -- both point- and group-anomalies, (c) Scalable, it is fast and scalable, linear on input size. (d) Effective, experiments on real-world epileptic recordings (200GB) demonstrate effectiveness of gen2Out as confirmed by clinicians. Experiments on 27 real-world benchmark datasets show that gen2Out detects ground truth groups, matches or outperforms point-anomaly baseline algorithms on accuracy, with no competition for group-anomalies and requires about 2 minutes for 1 million data points on a stock machine.

==> to_do.txt <==
1) crown-jewel - how about we ALSO bring the http dataset?
2) unify naming:
   ie, try to always use
      point-anomaly \newcommand{\point}{point\xspace}
   and
      group-anomaly \group
   and
   generalized-anomaly \gen

   Earlier on, define
   * generalized-anomaly ==  point- or group-anomaly
   * point-anomaly == outlier
   * group-anomaly == micro-cluster
2') go over text, to make sure the macros make sense

3) change title to '...Generalized Anomalies'

4) re-define \group to be 'group' (not 'micro-cluster')

5) TOP PRIORITY: polish Figure 1

6) fix \reminder{} in abstract

